On positivity preservation of hybrid discontinuous Galerkin methods on hypergraphs

Hybrid finite element methods, particularly hybridized discontinuous Galerkin (HDG) methods, are efficient numerical schemes for discretizing the diffusion equation, which encompasses two main physical principles: mass conservation and positivity preservation. While the former has been extensively analyzed in the literature, this paper investigates the latter. We state a theorem that guarantees the positivity of both the bulk and skeleton approximations to the primary unknown (concentration) and provide counterexamples for nonpositive discretizations. The theoretical findings are confirmed by numerical experiments.

==> pictures/pos_tau_const.tikz <==
\pgfplotstableread{./pictures/data/ngs_sweep_2_order_000.data} \sweeptwo
\pgfplotstableread{./pictures/data/ngs_sweep_3_order_000.data} \sweepthree

\begin{tikzpicture}
 \begin{semilogxaxis}[width=\textwidth,height=0.3\textwidth, xmin=0.01, xmax=10000]
  \addplot[thick,color=blue] table { % two-dimensional domain
    0.01  0.9950372208436723
    0.02  0.9901477832512314
    0.01  0.9950372208436723
    0.051250000000000004  0.9753235028588625
    0.0925  0.956750438340152
    0.13375  0.9392218119852316
    0.17500000000000002  0.9226519337016572
    0.21625000000000003  0.9069642376983059
    0.2575  0.8920900995285491
    0.29875  0.8779678325248914
    0.34  0.8645418326693225
    0.38125000000000003  0.8517618469015795
    0.42250000000000004  0.8395823445657333
    0.46375000000000005  0.8279619754231393
    0.505  0.8168631006346326
    0.54625  0.806251385502106
    0.5875  0.7960954446854664
    0.62875  0.7863665321724357
    0.67  0.7770382695507487
    0.71125  0.7680864071734258
    0.7525000000000001  0.7594886136636037
    0.7937500000000001  0.7512242899118512
    0.8350000000000001  0.7432744043043812
    0.8762500000000001  0.7356213464076938
    0.9175000000000001  0.7282487967419474
    0.9587500000000001  0.7211416106162515
    1.0  0.7142857142857142
    1.0  0.7142857142857142
    5.125  0.47096774193548385
    9.25  0.41732283464566927
    13.375  0.3937677053824363
    17.5  0.3805309734513274
    21.625  0.3720508166969147
    25.75  0.36615384615384616
    29.875  0.36181575433911883
    34.0  0.3584905660377358
    38.125  0.35586061246040124
    42.25  0.3537284894837476
    46.375  0.3519650655021834
    50.5  0.3504823151125402
    54.625  0.3492181682799702
    58.75  0.34812760055478503
    62.875  0.3471771576898118
    67.0  0.3463414634146341
    71.125  0.3456009200690051
    75.25  0.3449401523394995
    79.375  0.3443469282395457
    83.5  0.34381139489194495
    87.625  0.3433255269320843
    91.75  0.3428827215756491
    95.875  0.342477496785255
    100.0  0.3421052631578947
    100.0  0.3421052631578947
    512.5  0.33506325008108984
    925.0  0.3342929111191076
    1337.5  0.3339972612971493
    1750.0  0.3338408831366578
    2162.5  0.333744126935223
    2575.0  0.3336783542502264
    2987.5  0.3336307366307924
    3400.0  0.33359466875735
    3812.5  0.3335664030065988
    4225.0  0.3335436548623708
    4637.5  0.3335249523946394
    5050.0  0.3335093044740663
    5462.5  0.3334960192782845
    5875.0  0.3334845992398888
    6287.5  0.333474677338139
    6700.0  0.3334659769200159
    7112.5  0.333458285500082
    7525.0  0.3334514371761371
    7937.5  0.33344530052694565
    8350.0  0.33343977009659137
    8762.5  0.33343476028374186
    9175.0  0.333430200879073
    9587.5  0.3334260337545409
    10000.0  0.33342221037195036
  }; \addlegendentry{\(d = 2\)}
  \addplot[thick,color=red] table { % three-dimensional domain
    0.01  0.9933884297520661
    0.051250000000000004  0.9672327672327672
    0.0925  0.9427466150870406
    0.13375  0.9197750702905341
    0.17500000000000002  0.8981818181818181
    0.21625000000000003  0.8778464254192411
    0.2575  0.8586620926243567
    0.29875  0.8405337781484569
    0.34  0.8233766233766232
    0.38125000000000003  0.8071146245059287
    0.42250000000000004  0.7916795069337441
    0.46375000000000005  0.7770097670924119
    0.505  0.7630498533724339
    0.54625  0.7497494631352898
    0.5875  0.7370629370629371
    0.62875  0.7249487354750512
    0.67  0.7133689839572191
    0.71125  0.7022890778286461
    0.7525000000000001  0.6916773367477592
    0.7937500000000001  0.6815047021943574
    0.8350000000000001  0.6717444717444717
    0.8762500000000001  0.6623720650210716
    0.9175000000000001  0.6533648170011805
    0.9587500000000001  0.6447017950202664
    1.0  0.6363636363636364
    1.0  0.6363636363636364
    5.125  0.3517786561264822
    9.25  0.29186602870813394
    13.375  0.2658662092624357
    17.5  0.251336898395722
    21.625  0.2420591456736035
    25.75  0.23562152133580705
    29.875  0.23089300080450523
    34.0  0.22727272727272724
    38.125  0.2244119516846789
    42.25  0.22209436133486773
    46.375  0.22017866526537055
    50.5  0.218568665377176
    54.625  0.21719659650694137
    58.75  0.21601334445371148
    62.875  0.21498244245025355
    67.0  0.21407624633431085
    71.125  0.2132734185966125
    75.25  0.2125572269457161
    79.375  0.21191436549798323
    83.5  0.21133412042502953
    87.625  0.2108077680833099
    91.75  0.2103281334050565
    95.875  0.2098892608807623
    100.0  0.20948616600790518
    100.0  0.20948616600790518
    512.5  0.20186879501654661
    925.0  0.2010364931980134
    1337.5  0.20071711361768882
    1750.0  0.20054819552306985
    2162.5  0.20044368442944954
    2575.0  0.20037264187563072
    2987.5  0.2003212098905879
    3400.0  0.20028225332235677
    3812.5  0.20025172404751293
    4225.0  0.2002271544176802
    4637.5  0.20020695453467574
    5050.0  0.20019005384859043
    5462.5  0.20017570510826
    5875.0  0.2001633708859467
    6287.5  0.20015265476171545
    6700.0  0.20014325792395388
    7112.5  0.20013495086944905
    7525.0  0.200127554409928
    7937.5  0.2001209266000731
    8350.0  0.20011495353961112
    8762.5  0.20010954277302967
    9175.0  0.20010461846951902
    9587.5  0.20010011784704915
    10000.0  0.20009598848138224
  }; \addlegendentry{\(d = 3\)}
  \addplot[thick, dashed, color=black] table { % six-dimensional domain
    0.01  0.9933884297521182
    0.051250000000000004  0.9672327672327723
    0.0925  0.9427466150870433
    0.13375  0.9197750702905295
    0.17500000000000002  0.8981818181818182
    0.21625000000000003  0.8778464254192405
    0.2575  0.8586620926243584
    0.29875  0.8405337781484586
    0.34  0.8233766233766228
    0.38125000000000003  0.807114624505929
    0.42250000000000004  0.7916795069337429
    0.46375000000000005  0.7770097670924124
    0.505  0.763049853372434
    0.54625  0.7497494631352903
    0.5875  0.7370629370629364
    0.62875  0.7249487354750517
    0.67  0.713368983957219
    0.71125  0.702289077828646
    0.7525000000000001  0.691677336747759
    0.7937500000000001  0.6815047021943574
    0.8350000000000001  0.6717444717444705
    0.8762500000000001  0.6623720650210714
    0.9175000000000001  0.6533648170011805
    0.9587500000000001  0.6447017950202665
    1.0  0.636363636363637
    1.0  0.636363636363637
    5.125  0.35177865612648224
    9.25  0.291866028708134
    13.375  0.2658662092624358
    17.5  0.2513368983957221
    21.625  0.24205914567360348
    25.75  0.23562152133580713
    29.875  0.23089300080450526
    34.0  0.2272727272727274
    38.125  0.2244119516846791
    42.25  0.22209436133486798
    46.375  0.22017866526537067
    50.5  0.21856866537717612
    54.625  0.21719659650694156
    58.75  0.21601334445371162
    62.875  0.2149824424502537
    67.0  0.21407624633431105
    71.125  0.2132734185966128
    75.25  0.21255722694571627
    79.375  0.21191436549798348
    83.5  0.21133412042502972
    87.625  0.21080776808331012
    91.75  0.21032813340505677
    95.875  0.20988926088076246
    100.0  0.20948616600790548
    100.0  0.20948616600790548
    512.5  0.20186879501654678
    925.0  0.2010364931980136
    1337.5  0.20071711361768896
    1750.0  0.20054819552307007
    2162.5  0.20044368442944976
    2575.0  0.20037264187563103
    2987.5  0.2003212098905882
    3400.0  0.20028225332235705
    3812.5  0.20025172404751324
    4225.0  0.20022715441768044
    4637.5  0.2002069545346759
    5050.0  0.2001900538485905
    5462.5  0.20017570510826008
    5875.0  0.20016337088594685
    6287.5  0.20015265476171573
    6700.0  0.20014325792395413
    7112.5  0.2001349508694492
    7525.0  0.20012755440992827
    7937.5  0.20012092660007327
    8350.0  0.20011495353961126
    8762.5  0.20010954277302984
    9175.0  0.20010461846951927
    9587.5  0.20010011784704945
    10000.0  0.2000959884813825
  }; \addlegendentry{\(d = 6\)}
  %\addplot[thick, dashed, color=orange] table[x=0, y=1]{\sweeptwo}; 
  %\addlegendentry{\(ngs, d = 2\)}
  %\addplot[thick, dashed, color=green!50!blue] table[x=0, y=1]{\sweepthree}; 
  %\addlegendentry{\(ngs, d = 3\)}  
 \end{semilogxaxis}
\end{tikzpicture}


==> pictures/pos_tau_linq.tikz <==
\pgfplotstableread{./pictures/data/ngs_sweep_2_order_010.data} \sweeptwo
\pgfplotstableread{./pictures/data/ngs_sweep_3_order_010.data} \sweepthree

\begin{tikzpicture}
 \begin{axis}[width=\textwidth,height=0.3\textwidth, xmin=-0,xmax=10, legend pos = south east]
  \addplot[thick,color=blue] table { % two-dimensional domain
    0.0  -0.19999999999999996
    0.1  -0.18446601941747565
    0.2  -0.16981132075471683
    0.30000000000000004  -0.15596330275229367
    0.4  -0.1428571428571428
    0.5  -0.13043478260869557
    0.6000000000000001  -0.11864406779661005
    0.7000000000000001  -0.10743801652892555
    0.8  -0.09677419354838718
    0.9  -0.0866141732283463
    1.0  -0.07692307692307705
    1.1  -0.06766917293233077
    1.2000000000000002  -0.058823529411764594
    1.3  -0.05035971223021589
    1.4000000000000001  -0.042253521126760445
    1.5  -0.03448275862068972
    1.6  -0.027027027027026973
    1.7000000000000002  -0.019867549668873982
    1.8  -0.012987012987013047
    1.9000000000000001  -0.0063694267515922495
    2.0  -5.551115123125783e-17
    2.1  0.0061349693251532165
    2.2  0.012048192771084426
    2.3000000000000003  0.017751479289940888
    2.4000000000000004  0.023255813953488337
    2.5  0.028571428571428522
    2.6  0.03370786516853937
    2.7  0.03867403314917137
    2.8000000000000003  0.043478260869565404
    2.9000000000000004  0.048128342245989275
    3.0  0.052631578947368376
    3.1  0.056994818652849846
    3.2  0.06122448979591829
    3.3000000000000003  0.0653266331658292
    3.4000000000000004  0.06930693069306938
    3.5  0.07317073170731703
    3.6  0.07692307692307697
    3.7  0.080568720379147
    3.8000000000000003  0.08411214953271037
    3.9000000000000004  0.0875576036866359
    4.0  0.09090909090909105
    4.1000000000000005  0.09417040358744405
    4.2  0.09734513274336293
    4.3  0.1004366812227075
    4.4  0.10344827586206916
    4.5  0.10638297872340423
    4.6000000000000005  0.10924369747899171
    4.7  0.112033195020747
    4.800000000000001  0.1147540983606557
    4.9  0.11740890688259097
    5.0  0.12000000000000013
    5.1000000000000005  0.12252964426877476
    5.2  0.1250000000000001
    5.300000000000001  0.1274131274131274
    5.4  0.1297709923664121
    5.5  0.1320754716981131
    5.6000000000000005  0.13432835820895533
    5.7  0.1365313653136532
    5.800000000000001  0.13868613138686128
    5.9  0.14079422382671475
    6.0  0.14285714285714277
    6.1000000000000005  0.1448763250883393
    6.2  0.14685314685314693
    6.300000000000001  0.14878892733564011
    6.4  0.15068493150684928
    6.5  0.15254237288135591
    6.6000000000000005  0.15436241610738263
    6.7  0.1561461794019934
    6.800000000000001  0.15789473684210525
    6.9  0.1596091205211726
    7.0  0.16129032258064527
    7.1000000000000005  0.1629392971246007
    7.2  0.16455696202531656
    7.300000000000001  0.16614420062695925
    7.4  0.1677018633540374
    7.5  0.16923076923076932
    7.6000000000000005  0.17073170731707304
    7.7  0.1722054380664653
    7.800000000000001  0.17365269461077845
    7.9  0.1750741839762611
    8.0  0.17647058823529413
    8.1  0.17784256559766762
    8.200000000000001  0.1791907514450867
    8.3  0.18051575931232086
    8.4  0.18181818181818177
    8.5  0.18309859154929575
    8.6  0.18435754189944129
    8.700000000000001  0.18559556786703607
    8.8  0.18681318681318698
    8.9  0.18801089918256148
    9.0  0.18918918918918926
    9.1  0.19034852546916886
    9.200000000000001  0.19148936170212766
    9.3  0.19261213720316622
    9.4  0.19371727748691106
    9.5  0.19480519480519481
    9.600000000000001  0.19587628865979378
    9.700000000000001  0.19693094629156013
    9.8  0.19796954314720805
    9.9  0.19899244332493715
    10.0  0.20000000000000015
  }; \addlegendentry{\(d = 2\)}
  \addplot[thick,color=red] table { % three-dimensional domain
    0.0  -0.3333333333333333
    0.1  -0.3189189189189189
    0.2  -0.3052631578947368
    0.30000000000000004  -0.2923076923076922
    0.4  -0.28
    0.5  -0.2682926829268293
    0.6000000000000001  -0.25714285714285706
    0.7000000000000001  -0.24651162790697662
    0.8  -0.23636363636363641
    0.9  -0.22666666666666663
    1.0  -0.21739130434782605
    1.1  -0.2085106382978723
    1.2000000000000002  -0.20000000000000004
    1.3  -0.19183673469387752
    1.4000000000000001  -0.18399999999999989
    1.5  -0.1764705882352941
    1.6  -0.16923076923076916
    1.7000000000000002  -0.16226415094339622
    1.8  -0.15555555555555556
    1.9000000000000001  -0.14909090909090902
    2.0  -0.14285714285714285
    2.1  -0.13684210526315782
    2.2  -0.13103448275862062
    2.3000000000000003  -0.12542372881355923
    2.4000000000000004  -0.12
    2.5  -0.11475409836065573
    2.6  -0.1096774193548387
    2.7  -0.10476190476190476
    2.8000000000000003  -0.09999999999999987
    2.9000000000000004  -0.09538461538461536
    3.0  -0.09090909090909094
    3.1  -0.08656716417910446
    3.2  -0.08235294117647057
    3.3000000000000003  -0.0782608695652173
    3.4000000000000004  -0.07428571428571427
    3.5  -0.07042253521126762
    3.6  -0.06666666666666665
    3.7  -0.06301369863013698
    3.8000000000000003  -0.05945945945945936
    3.9000000000000004  -0.05599999999999995
    4.0  -0.05263157894736842
    4.1000000000000005  -0.04935064935064932
    4.2  -0.046153846153846136
    4.3  -0.043037974683544304
    4.4  -0.04000000000000002
    4.5  -0.03703703703703707
    4.6000000000000005  -0.03414634146341469
    4.7  -0.03132530120481924
    4.800000000000001  -0.028571428571428602
    4.9  -0.025882352941176492
    5.0  -0.02325581395348842
    5.1000000000000005  -0.020689655172413838
    5.2  -0.01818181818181815
    5.300000000000001  -0.015730337078651714
    5.4  -0.013333333333333254
    5.5  -0.010989010989011014
    5.6000000000000005  -0.008695652173913
    5.7  -0.006451612903225792
    5.800000000000001  -0.004255319148936177
    5.9  -0.0021052631578946596
    6.0  4.857225732735061e-17
    6.1000000000000005  0.002061855670103056
    6.2  0.004081632653061182
    6.300000000000001  0.0060606060606060354
    6.4  0.008000000000000075
    6.5  0.009900990099009863
    6.6000000000000005  0.011764705882352965
    6.7  0.0135922330097087
    6.800000000000001  0.015384615384615465
    6.9  0.017142857142857213
    7.0  0.01886792452830185
    7.1000000000000005  0.020560747663551378
    7.2  0.022222222222222192
    7.300000000000001  0.023853211009174313
    7.4  0.025454545454545528
    7.5  0.027027027027026987
    7.6000000000000005  0.028571428571428543
    7.7  0.030088495575221256
    7.800000000000001  0.03157894736842112
    7.9  0.03304347826086956
    8.0  0.03448275862068963
    8.1  0.03589743589743586
    8.200000000000001  0.03728813559322032
    8.3  0.03865546218487403
    8.4  0.04000000000000006
    8.5  0.04132231404958674
    8.6  0.0426229508196721
    8.700000000000001  0.04390243902439023
    8.8  0.04516129032258065
    8.9  0.046400000000000004
    9.0  0.04761904761904759
    9.1  0.0488188976377953
    9.200000000000001  0.05000000000000006
    9.3  0.05116279069767449
    9.4  0.052307692307692284
    9.5  0.05343511450381677
    9.600000000000001  0.05454545454545454
    9.700000000000001  0.0556390977443609
    9.8  0.05671641791044783
    9.9  0.05777777777777776
    10.0  0.058823529411764684
  }; \addlegendentry{\(d = 3\)}
  \addplot[thick, dashed, color=black] table { % six-dimensional domain
    0.0  -0.33333333333333576
    0.1  -0.31891891891892254
    0.2  -0.3052631578947406
    0.30000000000000004  -0.2923076923076959
    0.4  -0.2800000000000035
    0.5  -0.26829268292683256
    0.6000000000000001  -0.25714285714286056
    0.7000000000000001  -0.24651162790697986
    0.8  -0.23636363636363975
    0.9  -0.22666666666666976
    1.0  -0.21739130434782925
    1.1  -0.20851063829787536
    1.2000000000000002  -0.2000000000000029
    1.3  -0.19183673469388046
    1.4000000000000001  -0.1840000000000028
    1.5  -0.17647058823529693
    1.6  -0.16923076923077202
    1.7000000000000002  -0.1622641509433987
    1.8  -0.15555555555555822
    1.9000000000000001  -0.14909090909091172
    2.0  -0.14285714285714557
    2.1  -0.13684210526316026
    2.2  -0.13103448275862323
    2.3000000000000003  -0.12542372881356179
    2.4000000000000004  -0.12000000000000238
    2.5  -0.1147540983606582
    2.6  -0.109677419354841
    2.7  -0.10476190476190685
    2.8000000000000003  -0.10000000000000218
    2.9000000000000004  -0.09538461538461745
    3.0  -0.09090909090909292
    3.1  -0.08656716417910662
    3.2  -0.08235294117647265
    3.3000000000000003  -0.0782608695652194
    3.4000000000000004  -0.07428571428571619
    3.5  -0.07042253521126961
    3.6  -0.06666666666666865
    3.7  -0.06301369863013878
    3.8000000000000003  -0.059459459459461156
    3.9000000000000004  -0.05600000000000173
    4.0  -0.05263157894737022
    4.1000000000000005  -0.04935064935065103
    4.2  -0.04615384615384788
    4.3  -0.043037974683545865
    4.4  -0.04000000000000159
    4.5  -0.03703703703703867
    4.6000000000000005  -0.034146341463416344
    4.7  -0.03132530120482108
    4.800000000000001  -0.02857142857143015
    4.9  -0.025882352941178063
    5.0  -0.023255813953489884
    5.1000000000000005  -0.02068965517241529
    5.2  -0.01818181818181973
    5.300000000000001  -0.015730337078653164
    5.4  -0.013333333333334835
    5.5  -0.010989010989012463
    5.6000000000000005  -0.008695652173914423
    5.7  -0.006451612903227252
    5.800000000000001  -0.004255319148937342
    5.9  -0.002105263157896081
    6.0  -1.4849232954361469e-15
    6.1000000000000005  0.0020618556701016283
    6.2  0.004081632653059886
    6.300000000000001  0.006060606060604726
    6.4  0.007999999999998633
    6.5  0.009900990099008494
    6.6000000000000005  0.011764705882351637
    6.7  0.013592233009707272
    6.800000000000001  0.01538461538461422
    6.9  0.017142857142855822
    7.0  0.018867924528300745
    7.1000000000000005  0.020560747663550066
    7.2  0.022222222222220783
    7.300000000000001  0.02385321100917305
    7.4  0.025454545454544203
    7.5  0.027027027027025696
    7.6000000000000005  0.028571428571427318
    7.7  0.030088495575219948
    7.800000000000001  0.03157894736841996
    7.9  0.03304347826086823
    8.0  0.034482758620688336
    8.1  0.03589743589743469
    8.200000000000001  0.037288135593218946
    8.3  0.03865546218487273
    8.4  0.03999999999999865
    8.5  0.041322314049585446
    8.6  0.042622950819670866
    8.700000000000001  0.04390243902438912
    8.8  0.04516129032257962
    8.9  0.046399999999998845
    9.0  0.047619047619046534
    9.1  0.04881889763779426
    9.200000000000001  0.04999999999999888
    9.3  0.051162790697673474
    9.4  0.052307692307691084
    9.5  0.05343511450381587
    9.600000000000001  0.05454545454545355
    9.700000000000001  0.05563909774435995
    9.8  0.05671641791044692
    9.9  0.05777777777777675
    10.0  0.05882352941176372
   }; \addlegendentry{\(d = 6\)}
   \draw[dotted] ({axis cs:2,0}|-{rel axis cs:0,1}) -- ({axis cs:2,0}|-{rel axis cs:0,0});
   \draw[dotted] ({axis cs:6,0}|-{rel axis cs:0,1}) -- ({axis cs:6,0}|-{rel axis cs:0,0});
   \draw[dotted] ({rel axis cs:1,0}|-{axis cs:2,0}) -- ({rel axis cs:0,0}|-{axis cs:0,0});
  %\addplot[thick, dashed, color=orange] table[x=0, y=1]{\sweeptwo}; 
  %\addlegendentry{\(ngs, d = 2\)}
  %\addplot[thick, dashed, color=green!50!blue] table[x=0, y=1]{\sweepthree}; 
  %\addlegendentry{\(ngs, d = 3\)}  
 \end{axis}
\end{tikzpicture}


==> pictures/pos_tau_linu.tikz <==
\pgfplotstableread{./pictures/data/ngs_sweep_2_order_101.data} \sweeptwo
\pgfplotstableread{./pictures/data/ngs_sweep_3_order_101.data} \sweepthree


\begin{tikzpicture}
 \begin{semilogxaxis}[width=\textwidth,height=0.3\textwidth, xmin=0.01, xmax=10000]
  \addplot[thick,color=blue] table { % two-dimensional domain
    0.01  0.9950186799501868
    0.051250000000000004  0.9748581940824772
    0.0925  0.9553005134400482
    0.13375  0.9363190001487876
    0.17500000000000002  0.9178885630498533
    0.21625000000000003  0.8999855470443704
    0.2575  0.8825876318039327
    0.29875  0.8656737389349446
    0.34  0.8492239467849224
    0.38125000000000003  0.8332194121667805
    0.42250000000000004  0.8176422983544644
    0.46375000000000005  0.8024757087714628
    0.505  0.7877036258539148
    0.54625  0.7733108546232654
    0.5875  0.7592829705505763
    0.62875  0.745606271336452
    0.67  0.7322677322677325
    0.71125  0.7192549648451957
    0.7525000000000001  0.7065561784060445
    0.7937500000000001  0.6941601444912703
    0.8350000000000001  0.6820561637315563
    0.8762500000000001  0.6702340350464541
    0.9175000000000001  0.6586840269704719
    0.9587500000000001  0.6473968509366739
    1.0  0.6363636363636364
    1.0  0.6363636363636364
    5.125  0.12299465240641719
    9.25  -0.034965034965034884
    13.375  -0.11168831168831174
    17.5  -0.15702479338842967
    21.625  -0.1869639794168096
    25.75  -0.20821114369501473
    29.875  -0.2240717029449424
    34.0  -0.2363636363636363
    38.125  -0.2461695607763022
    42.25  -0.25417439703153955
    46.375  -0.2608326253186066
    50.5  -0.2664576802507837
    54.625  -0.2712727272727273
    58.75  -0.2754409769335144
    62.875  -0.27908455181182457
    67.0  -0.2822966507177032
    71.125  -0.2851496329757198
    75.25  -0.2877005347593582
    79.375  -0.2899949212798372
    83.5  -0.29206963249516443
    87.625  -0.2939547761882787
    91.75  -0.29567519858781993
    95.875  -0.29725158562367865
    100.0  -0.2987012987012988
    100.0  -0.2987012987012988
    512.5  -0.32643157554189567
    925.0  -0.32950053898670517
    1337.5  -0.3306802636487996
    1750.0  -0.33130467858501317
    2162.5  -0.33169117081056104
    2575.0  -0.3319539635329108
    2987.5  -0.33214425059918634
    3400.0  -0.33228840125391856
    3812.5  -0.33240138045520073
    4225.0  -0.3324923125443506
    4637.5  -0.3325670773319922
    5050.0  -0.33262963451642696
    5462.5  -0.3326827483150865
    5875.0  -0.332728406964215
    6287.5  -0.33276807715746803
    6700.0  -0.3328028645315299
    7112.5  -0.332833618327048
    7525.0  -0.33286100163840043
    7937.5  -0.3328855397661677
    8350.0  -0.33290765424215807
    8762.5  -0.3329276872468672
    9175.0  -0.3329459194421239
    9587.5  -0.33296258320154326
    10000.0  -0.33297787256731537
  }; \addlegendentry{\(d = 2\)}
  \addplot[thick,color=red] table { % three-dimensional domain
    0.01  0.9933687002652523
    0.051250000000000004  0.9667423750811165
    0.0925  0.9412325285895808
    0.13375  0.916770379589297
    0.17500000000000002  0.8932926829268292
    0.21625000000000003  0.8707411835026899
    0.2575  0.8490621336459554
    0.29875  0.828205865439908
    0.34  0.8081264108352145
    0.38125000000000003  0.7887811634349029
    0.42250000000000004  0.7701305767138193
    0.46375000000000005  0.7521378941742383
    0.505  0.7347689075630252
    0.54625  0.7179917398038201
    0.5875  0.7017766497461929
    0.62875  0.6860958562156764
    0.67  0.6709233791748527
    0.71125  0.6562348960850652
    0.7525000000000001  0.6420076117982874
    0.7937500000000001  0.6282201405152225
    0.8350000000000001  0.6148523985239852
    0.8762500000000001  0.6018855065879145
    0.9175000000000001  0.5893017009847806
    0.9587500000000001  0.5770842523158358
    1.0  0.5652173913043478
    1.0  0.5652173913043478
    5.125  0.08482142857142848
    9.25  -0.03932584269662934
    13.375  -0.0963114754098362
    17.5  -0.12903225806451613
    21.625  -0.1502659574468086
    25.75  -0.16515837104072406
    29.875  -0.17618110236220472
    34.0  -0.18466898954703845
    38.125  -0.1914062500000001
    42.25  -0.1968838526912182
    46.375  -0.2014248704663213
    50.5  -0.20525059665871123
    54.625  -0.2085176991150443
    58.75  -0.21134020618556693
    62.875  -0.21380308880308893
    67.0  -0.2159709618874773
    71.125  -0.21789383561643846
    75.25  -0.21961102106969213
    79.375  -0.22115384615384615
    83.5  -0.22254758418740858
    87.625  -0.2238128491620112
    91.75  -0.22496662216288393
    95.875  -0.22602301790281337
    100.0  -0.22699386503067487
    100.0  -0.22699386503067487
    512.5  -0.24544349939246662
    925.0  -0.2474713418745785
    1337.5  -0.24825011665888946
    1750.0  -0.24866214769889405
    2162.5  -0.248917123881028
    2575.0  -0.2490904681057482
    2987.5  -0.24921597323855324
    3400.0  -0.24931104170494228
    3812.5  -0.2493855480911028
    4225.0  -0.24944551234659174
    4637.5  -0.24949481341775553
    5050.0  -0.24953606334281828
    5462.5  -0.24957108543978054
    5875.0  -0.24960119110922052
    6287.5  -0.2496273477094306
    6700.0  -0.24965028443532591
    7112.5  -0.24967056136343685
    7525.0  -0.24968861579340695
    7937.5  -0.2497047941431157
    8350.0  -0.2497193743919778
    8762.5  -0.249732582186408
    9175.0  -0.24974460260164813
    9587.5  -0.24975558886788757
    10000.0  -0.24976566893707425
  };  \addlegendentry{\(d = 3\)}
  \addplot[thick, dashed, color=black] table { % six-dimensional domain
    0.01  0.9933687002652529
    0.051250000000000004  0.9667423750811173
    0.0925  0.9412325285895813
    0.13375  0.9167703795893091
    0.17500000000000002  0.8932926829268577
    0.21625000000000003  0.8707411835027226
    0.2575  0.849062133645976
    0.29875  0.8282058654399278
    0.34  0.8081264108352141
    0.38125000000000003  0.7887811634348975
    0.42250000000000004  0.7701305767138172
    0.46375000000000005  0.7521378941742348
    0.505  0.7347689075630246
    0.54625  0.7179917398038204
    0.5875  0.7017766497461898
    0.62875  0.6860958562156744
    0.67  0.6709233791748537
    0.71125  0.6562348960850652
    0.7525000000000001  0.6420076117982876
    0.7937500000000001  0.628220140515225
    0.8350000000000001  0.6148523985239867
    0.8762500000000001  0.6018855065879122
    0.9175000000000001  0.5893017009847815
    0.9587500000000001  0.5770842523158342
    1.0  0.5652173913043462
    1.0  0.5652173913043462
    5.125  0.08482142857142749
    9.25  -0.03932584269663021
    13.375  -0.09631147540983687
    17.5  -0.12903225806451682
    21.625  -0.1502659574468093
    25.75  -0.16515837104072456
    29.875  -0.17618110236220538
    34.0  -0.184668989547039
    38.125  -0.19140625000000067
    42.25  -0.19688385269121866
    46.375  -0.20142487046632193
    50.5  -0.20525059665871184
    54.625  -0.2085176991150448
    58.75  -0.2113402061855676
    62.875  -0.21380308880308924
    67.0  -0.21597096188747794
    71.125  -0.21789383561643874
    75.25  -0.21961102106969285
    79.375  -0.22115384615384673
    83.5  -0.2225475841874091
    87.625  -0.22381284916201175
    91.75  -0.22496662216288427
    95.875  -0.22602301790281393
    100.0  -0.2269938650306753
    100.0  -0.2269938650306753
    512.5  -0.2454434993924671
    925.0  -0.24747134187457914
    1337.5  -0.24825011665888994
    1750.0  -0.24866214769889464
    2162.5  -0.2489171238810285
    2575.0  -0.2490904681057488
    2987.5  -0.24921597323855357
    3400.0  -0.24931104170494237
    3812.5  -0.24938554809110336
    4225.0  -0.2494455123465923
    4637.5  -0.24949481341775612
    5050.0  -0.24953606334281905
    5462.5  -0.24957108543978085
    5875.0  -0.24960119110922097
    6287.5  -0.24962734770943085
    6700.0  -0.2496502844353265
    7112.5  -0.2496705613634373
    7525.0  -0.24968861579340737
    7937.5  -0.2497047941431161
    8350.0  -0.2497193743919784
    8762.5  -0.24973258218640862
    9175.0  -0.24974460260164863
    9587.5  -0.24975558886788807
    10000.0  -0.24976566893707494
  }; \addlegendentry{\(d = 6\)}
  \draw[dotted] ({rel axis cs:1,0}|-{axis cs:2,0}) -- ({rel axis cs:0,0}|-{axis cs:0,0});
  %\addplot[thick, dashed, color=orange] table[x=0, y=1]{\sweeptwo}; 
  %\addlegendentry{\(ngs, d = 2\)}
  %\addplot[thick, dashed, color=green!50!blue] table[x=0, y=1]{\sweepthree}; 
  %\addlegendentry{\(ngs, d = 3\)}  
 \end{semilogxaxis}
\end{tikzpicture}

